Performance Tuning of Hadoop MapReduce: A Noisy Gradient Approach

Hadoop MapReduce is a framework for distributed storage and processing of large datasets that is quite popular in big data analytics. It has various configuration parameters (knobs) which play an important role in deciding the performance i.e., the execution time of a given big data processing job. Default values of these parameters do not always result in good performance and hence it is important to tune them. However, there is inherent difficulty in tuning the parameters due to two important reasons - firstly, the parameter search space is large and secondly, there are cross-parameter interactions. Hence, there is a need for a dimensionality-free method which can automatically tune the configuration parameters by taking into account the cross-parameter dependencies. In this paper, we propose a novel Hadoop parameter tuning methodology, based on a noisy gradient algorithm known as the simultaneous perturbation stochastic approximation (SPSA). The SPSA algorithm tunes the parameters by directly observing the performance of the Hadoop MapReduce system. The approach followed is independent of parameter dimensions and requires only $2$ observations per iteration while tuning. We demonstrate the effectiveness of our methodology in achieving good performance on popular Hadoop benchmarks namely \emph{Grep}, \emph{Bigram}, \emph{Inverted Index}, \emph{Word Co-occurrence} and \emph{Terasort}. Our method, when tested on a 25 node Hadoop cluster shows 66\% decrease in execution time of Hadoop jobs on an average, when compared to the default configuration. Further, we also observe a reduction of 45\% in execution times, when compared to prior methods.

==> bigram-v2.csv <==
684.000000
735.000000
473.000000
516.000000
453.000000
462.000000
396.000000
436.000000
405.000000
488.000000
410.000000
432.000000
400.000000
419.000000
397.000000
409.000000
386.000000
465.000000
382.000000
413.000000
378.000000
405.000000
379.000000
401.000000
381.000000
403.000000
382.000000
398.000000
370.000000
398.000000
381.000000
381.000000


==> bigram.csv <==
472.000000
523.000000
386.000000
518.000000
342.000000
363.000000
382.000000
377.000000
330.000000
369.000000
326.000000
355.000000
330.000000
348.000000
329.000000
343.000000
312.000000
344.000000
317.000000
346.000000
314.000000
343.000000
314.000000
337.000000
311.000000
329.000000
311.000000
331.000000
314.000000
334.000000
310.000000
331.000000
309.000000
329.000000
305.000000
331.000000
311.000000
326.000000
308.000000
323.000000
310.000000
328.000000
304.000000
327.000000
314.000000
326.000000
308.000000
329.000000
312.000000
325.000000
314.000000
328.000000
307.000000
310.000000
316.000000
328.000000
308.000000
307.000000
308.000000
316.000000
304.000000
307.000000


==> grep.csv <==
113.000000
88.000000
82.000000
79.000000
104.000000
116.000000
86.000000
87.000000
88.000000
100.000000
86.000000
86.000000
80.000000
86.000000
86.000000
86.000000
86.000000
87.000000
86.000000
114.000000
104.000000
101.000000
83.000000
86.000000
80.000000
86.000000
86.000000
86.000000
86.000000
86.000000
80.000000
85.000000
115.000000
86.000000
80.000000
114.000000
83.000000
86.000000
83.000000
86.000000
86.000000
86.000000
86.000000
86.000000
86.000000
86.000000
85.000000
85.000000
85.000000
86.000000
85.000000
89.000000
80.000000
86.000000
86.000000
86.000000
86.000000
85.000000
85.000000
85.000000
85.000000
82.000000


==> ii-v2.csv <==
910.000000
276.000000
694.000000
182.000000
209.000000
182.000000
215.000000
188.000000
211.000000
221.000000
176.000000
193.000000
172.000000
193.000000
181.000000
192.000000
177.000000
242.000000
187.000000
264.000000
201.000000
189.000000
230.000000
190.000000
194.000000
201.000000
209.000000
192.000000
218.000000
249.000000
185.000000
165.000000


==> ii.csv <==
610.000000
2119.000000
302.000000
239.000000
235.000000
229.000000
355.000000
232.000000
218.000000
241.000000
386.000000
232.000000
319.000000
347.000000
230.000000
230.000000
217.000000
257.000000
211.000000
399.000000
206.000000
314.000000
228.000000
247.000000
388.000000
246.000000
235.000000
244.000000
364.000000
290.000000
385.000000
239.000000
290.000000
243.000000
251.000000
242.000000
344.000000
358.000000
231.000000
260.000000
243.000000
235.000000
236.000000
384.000000
233.000000
312.000000
224.000000
318.000000
223.000000
241.000000
245.000000
244.000000
261.000000
244.000000
262.000000
252.000000
359.000000
229.000000
294.000000
236.000000
272.000000
333.000000


==> terasort-v2.csv <==
508.000000
522.000000
158.000000
183.000000
120.000000
145.000000
158.000000
137.000000
106.000000
126.000000
119.000000
170.000000
126.000000
111.000000
112.000000
114.000000
131.000000
116.000000
144.000000
138.000000
156.000000
131.000000
141.000000
133.000000
112.000000
168.000000
138.000000
121.000000
138.000000
124.000000
111.000000
141.000000


==> terasort.csv <==
2564.000000
4727.000000
1119.000000
1129.000000
1155.000000
1104.000000
1155.000000
1114.000000
1155.000000
1161.000000
1155.000000
1129.000000
1155.000000
1161.000000
1155.000000
1132.000000
1155.000000
1170.000000
1155.000000
1140.000000
1155.000000
1128.000000
1127.000000
1134.000000
1102.000000
1140.000000
1155.000000
1157.000000
1155.000000
1156.000000
1155.000000
1143.000000
1155.000000
1125.000000
1100.000000
1096.000000
1155.000000
1144.000000
1119.000000
1136.000000
1107.000000
1167.000000
1155.000000
1134.000000
1155.000000
1137.000000
1101.000000
1109.000000
1155.000000
1142.000000
1109.000000
1076.000000
1155.000000
1148.000000
1100.000000
1151.000000
1102.000000
1120.000000
1155.000000
1148.000000
1098.000000
1091.000000


==> wordco-2.csv <==
574.000000
526.000000
869.000000
499.000000
730.000000
489.000000
516.000000
480.000000
492.000000
478.000000
487.000000
486.000000
521.000000
511.000000
652.000000
479.000000
505.000000
474.000000
492.000000
480.000000
489.000000
478.000000
492.000000
499.000000
525.000000
479.000000
492.000000
463.000000
487.000000
476.000000
485.000000
494.000000


==> wordco-v2.csv <==
574.000000
526.000000
869.000000
499.000000
730.000000
489.000000
516.000000
480.000000
492.000000
478.000000
487.000000
486.000000
521.000000
511.000000
652.000000
479.000000
505.000000
474.000000
492.000000
480.000000
489.000000
478.000000
492.000000
499.000000
525.000000
479.000000
492.000000
463.000000
487.000000
476.000000
485.000000
494.000000


==> wordco.csv <==
1194.000000
1144.000000
1562.000000
1089.000000
1016.000000
1097.000000
1016.000000
1105.000000
1003.000000
1012.000000
1031.000000
1033.000000
1013.000000
1027.000000
988.000000
1016.000000
1102.000000
1045.000000
988.000000
1033.000000
1009.000000
1057.000000
1064.000000
1016.000000
1043.000000
1015.000000
1017.000000
1048.000000
1009.000000
1031.000000
1040.000000
1013.000000
1030.000000
1031.000000
1010.000000
1034.000000
1040.000000
1024.000000
1021.000000
1018.000000
1027.000000
1031.000000
1015.000000
996.000000
1031.000000
1024.000000
1027.000000
1151.000000
1006.000000
1003.000000
1173.000000
1014.000000
982.000000
1000.000000
1000.000000
997.000000
998.000000
1000.000000
988.000000
1020.000000
998.000000
1000.000000


==> wordcount.csv <==
800.000000
770.000000
826.000000
770.000000
811.000000
763.000000
813.000000
2047.000000
787.000000
904.000000
863.000000
789.000000
824.000000
2260.000000
823.000000
784.000000
833.000000
2004.000000
833.000000
785.000000
833.000000
6400.000000
833.000000
6400.000000
833.000000
6400.000000
833.000000
6400.000000
833.000000
806.000000
833.000000
780.000000
833.000000
2332.000000
833.000000
897.000000
833.000000
2573.000000
833.000000
2414.000000
833.000000
3111.000000
833.000000
815.000000
833.000000
823.000000
833.000000
2401.000000
833.000000
2211.000000
833.000000
2340.000000
833.000000
2009.000000
833.000000
778.000000
833.000000
2508.000000
833.000000
790.000000
833.000000
829.000000

